Teaching Video Generators to Remember: Eliciting Dynamic Memory for Out-of-Sight State Evolution

Video world models should maintain evolving states when evidence is unobserved, yet current generators often freeze hidden states upon interruption. This is not simply a capacity problem: pretrained video diffusion transformers already possess KV-cache mechanisms capable of non-local retrieval, but they are rarely trained to use them as dynamic memory. We introduce ReMind, a framework eliciting dynamic memory behavior via memory-oriented data, event-aware training, and cache adaptation. Organized around a taxonomy of 100+ dynamic events, we build a camera-annotated training mixture combining VLM-filtered real videos, generated hard dynamics, synthetic camera loops, and memory-interruption augmentations. Each clip is converted into a frame graph with protected anchors, degraded intervals, and explicit temporal gaps. A node-structured curriculum -- including node-drop, noisy memory, frontier continuation, and reference-cache training -- forces the model to retrieve relevant past states across interruptions rather than relying solely on local continuity. PM-RoPE, an elegant camera-phase RoPE extension, unlocks spatiotemporal retrieval at a single-attention cost while preserving pretrained pathways. ReMind achieves the best overall scores on STEVO-Bench and recovery tasks. Furthermore, general image-to-video evaluations confirm this curriculum avoids catastrophic forgetting. We have released our code, data, and models on our project page \href{https://remind-applied.github.io/}{https://remind-applied.github.io/}.

==> report-template-manifest.json <==
{
  "source_repository": "report-template",
  "source_commit": "2e03f3da5e69f8792cc4e2b15bf2f02a5869a082",
  "files_sha256": {
    "acmart.cls": "7a9b6535aafd31738b6cd959608be38a4958f3246da12dd6972e8ae71ac858bb",
    "ACM-Reference-Format.bst": "8ec002c927068bfc5b3cfe71b66aa4767b9e485530ac3c67ba5c064df4c2e6ac",
    "brand.sty": "6fb2ed96424a19a782ff839442040d31ae2c1ad65c6faa0648b88843fd77b77c",
    "header.sty": "d4ef50caa203fe784cfecfce3e2d380094ecc655e92a60a45ad1bf8ff9618f1e",
    "docspec.sty": "914e0ac812d52927c25cfa3f65f47845b17b85a23ecbb97360a7f38af51a3450",
    "fonts/AppliedSansDisplay-Bold.ttf": "012c043a22f7f628169b5821fbcf9e599f6d62424234a0eeaadeda10a788b140",
    "fonts/AppliedSansDisplay-SemiBold.ttf": "9a186410ebb4c4531f6f8ebe8f53dbde6c93fd2452dbea1ba345b5ada50183bc",
    "fonts/AppliedSansText-Italic.ttf": "521e381ece17f15f1fdb0467fa6f0952c1e011b6688377e1e5652904d8e07d47",
    "fonts/AppliedSansText-Regular.ttf": "baebee516bf26da73b1a0443da729a4c1600c1fb7f4448444c07a0232fd39d0e",
    "fonts/AppliedSansText-SemiBold.ttf": "63fe0728965b03eeeeb1019b0f9d449467823387bbf5e50e3ee5562a0e934940",
    "fonts/AppliedSansText-SemiBoldItalic.ttf": "af7e5d0538fa39c2860e207bfb22ebf3efd86d07ec57c2bdd592b325239affe1",
    "fonts/XCharter-Bold.otf": "baf595556bbd65749a83b41034c900a8d7f8f5b2a1aa24314319501fdcacce9b",
    "fonts/XCharter-BoldItalic.otf": "255d912eb1d70aac000a27ad3ee6c8082e7dbc004083b1a86526bcff472b50a9",
    "fonts/XCharter-Italic.otf": "46100192810480a54dd287e8b3966d5bccf4603ba008d9c8f6bdbe562c6a134b",
    "fonts/XCharter-Roman.otf": "e5d22b0f417a0a3e22ee2d7ef10d2e8bba1397066ac3de44e3e3b34e6e56c601",
    "images/applied-logo-black.pdf": "aebec016bb719bf4e0f40464c2db0e9c9cb2a45286e9c26edb9992ced88e112d",
    "images/applied-wordmark-black.pdf": "3b2c202819717a08263f91a5cffafdff20ae5c8b597d707b150d013a84789d47"
  }
}

